Deep-tomography: iterative velocity model building with deep learning

The accurate and fast estimation of velocity models is crucial in seismic imaging. Conventional methods, like Tomography and Full-Waveform Inversion (FWI), obtain appropriate velocity models; however, they require intense and specialized human supervision and consume much time and computational resources. In recent years, some works investigated deep learning(DL) algorithms to obtain the velocity model directly from shots or migrated angle panels, obtaining encouraging predictions of synthetic models. This paper proposes a new flow to increase the complexity of velocity models recovered with DL. Inspired by the conventional geophysical velocity model building methods, instead of predicting the entire model in one step, we predict the velocity model iteratively. We implement the iterative nature of the process when, for each iteration, we train the DL algorithm to determine the velocity model with a certain level of precision/resolution for the next iteration; we name this process as Deep-Tomography. Starting from an initial model that roughly approaches the true model, the Deep-Tomography is able to predict an appropriate final model, even in complete unseen data, like the Marmousi model.

==> email.txt <==
First, we would like to thank you for the opportunity to submit a revised draft of our manuscript. We appreciate the time and effort the editor and the reviewer have dedicated to providing valuable feedback on our manuscript. Bellow, we answered the global questions provided by the reviewer. The detailed questions are answered in an attached answer document. The revisions made in the text are marked with strikethrough for removed excerpts and with red colored text for newly added passages. 


1) ``The paper is well organized and the new methodology is adequately developed. The numerical tests are interesting, however, to corroborate the improvements provided by the proposed method, a comparison with the classic method can be integrated in the paper in order to assess the effective improvements, as the authors claim.''
Thank you for the suggestion. We included a new subsection in Results to compare the results of FWI for Marmousi data using as initial model two options: the initial model of the Deep-Tomography flow and the model obtained with the Deep-Tomography. This section helped us to clarify the potential of using Deep-tomography to accelerate VMB flows and increase the accuracy of predictions by using this method combined with a conventional flow. 
    
    
2) ``The numerical example for the complex Marmousi model shows that in some regions of the model (the central part around X=6 km) the method fails to accurately recover the true velocity model. The migrated image also shows some anomalies in the shallow part as well in the zone with faults and in the deep part.''
In the new manuscript version, we improved Marmousi's results by changing two aspects of the flow: the generation of a new training data-set with more realistic faults and control of local anomalies in the velocity updating. These modifications and results are presented in the revised manuscript and are detailed and discussed in the attached answers document.
    
        
3) ``Consequently, the main open question remains about the feasibility of the method for real data where probably the training could be difficult to take place. What is the opinion of the authors about that? What kind of approaches can be implemented? Some perspectives and issues of the proposed real data applications can be added in the Conclusions section.''
Thank you for the suggestion. We included a paragraph at the end of the Discussion section about the adaptations that should be necessary to deal with real data.
    
        
4) ``Some references concerning methods for velocity model building need to be integrated in the paper to give a complete overview of recent, efficient and accurate methods such as the stereotomography.''
Thank you for the suggested references. We revised the Introduction Section and included them appropriately in the new manuscript.


